Occultation Portal: a web-based platform for data collection and analysis of stellar occultations

Recording a stellar occultation is one powerful method that gives direct information about the physical properties of the occulting solar system object. In order to obtain reliable and accurate results, simultaneous observations from different locations across-track of the projected path are of great importance. However, organising all the observing stations, aggregating, and analysing the data is time-consuming and not that easy. We have developed a web portal named Occultation Portal (OP) to manage all those occultation observation campaigns from a central server. With this portal, the instrumental and observational information of all observers participating in a stellar occultation campaign and the concerned data are archived systematically in a standard format. The researchers can then visualise the archived data on an event basis. The investigators can also extract the light curve for each data-set with the added reduction pipeline to the portal base. This paper describes in detail the portal structure and the developed features.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
